3D Fully Convolutional Network for Vehicle Detection in Point Cloud

2D fully convolutional network has been recently successfully applied to object detection from images. In this paper, we extend the fully convolutional network based detection techniques to 3D and apply it to point cloud data. The proposed approach is verified on the task of vehicle detection from lidar point cloud for autonomous driving. Experiments on the KITTI dataset shows a significant performance improvement over the previous point cloud based detection approaches.

==> fcn2d-net.tikz <==

\begin{tikzpicture}
\node (intro) {Introduktion};
\end{tikzpicture}
